VUV-absorption cross section of CO2 at high temperatures and impact on exoplanet atmospheres

Ultraviolet (UV) absorption cross sections are an essential ingredient of photochemical atmosphere models. Exoplanet searches have unveiled a large population of short-period objects with hot atmospheres, very different from what we find in our solar system. Transiting exoplanets whose atmospheres can now be studied by transit spectroscopy receive extremely strong UV fluxes and have typical temperatures ranging from 400 to 2500 K. At these temperatures, UV photolysis cross section data are severely lacking. Our goal is to provide high-temperature absorption cross sections and their temperature dependency for important atmospheric compounds. This study is dedicated to CO2, which is observed and photodissociated in exoplanet atmospheres. We performed these measurements for the 115 - 200 nm range at 300, 410, 480, and 550 K. In the 195 - 230 nm range, we worked at seven temperatures between 465 and 800 K. We found that the absorption cross section of CO2 is very sensitive to temperature, especially above 160 nm. Within the studied range of temperature, the CO2 cross section can vary by more than two orders of magnitude. This, in particular, makes the absorption of CO2 significant up to wavelengths as high as 230 nm, while it is negligible above 200 nm at 300 K. To investigate the influence of these new data on the photochemistry of exoplanets, we implemented the measured cross section into a 1D photochemical model. The model predicts that accounting for this temperature dependency of CO2 cross section can affect the computed abundances of NH3, CO2, and CO by one order of magnitude in the atmospheres of hot Jupiter and hot Neptune.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

